The close circumstellar environment of Betelgeuse - III. SPHERE/ZIMPOL visible polarimetry of the inner envelope and photosphere

The physical mechanism through which the outgoing material of massive red supergiants is accelerated above the escape velocity is unclear. Thanks to the transparency of its circumstellar envelope, the nearby red supergiant Betelgeuse gives the opportunity to probe the innermost layers of the envelope of a typical red supergiant down to the photosphere, i.e. where the acceleration of the wind is expected to occur. We took advantage of the SPHERE/ZIMPOL adaptive optics imaging polarimeter to resolve the visible photosphere and close envelope of Betelgeuse. We detect an asymmetric gaseous envelope inside a radius of 2 to 3 times the near-infrared photospheric radius of the star (R*), and a significant Halpha emission mostly contained within 3 R*. From the polarimetric signal, we also identify the signature of dust scattering in an asymmetric and incomplete dust shell located at a similar radius. The presence of dust so close to the star may have a significant impact on the wind acceleration through radiative pressure on the grains. The 3 R* radius emerges as a major interface between the hot gaseous and dusty envelopes. The detected asymmetries strengthen previous indications that the mass loss of Betelgeuse is likely tied to the vigorous convective motions in its atmosphere.

==> Abstract.txt <==

The close circumstellar environment of Betelgeuse - III. SPHERE/ZIMPOL visible polarimetry of the inner envelope and photosphere

P. Kervella, E. Lagadec, M. Montargès, S. T. Ridgway, A. Chiavassa, X. Haubois, H.-M. Schmid, M. Langlois, A. Gallenne, G. Perrin

The physical mechanism through which the outgoing material of massive RSGs is accelerated above the escape velocity is unclear. Thanks to the transparency of its circumstellar envelope, the nearby red supergiant Betelgeuse gives the opportunity to probe the innermost layers of the envelope of a typical red supergiant down to the photosphere, i.e. where the acceleration of the wind is expected to occur. We took advantage of the SPHERE/ZIMPOL adaptive optics imaging polarimeter to resolve the visible photosphere and close envelope of Betelgeuse. We detect an asymmetric gaseous envelope inside a radius of 2 to 3 times the near-infrared photospheric radius of the star (R*), and a significant Halpha emission mostly contained within 3 R*. From the polarimetric signal, we also identify the signature of dust scattering in an asymmetric and incomplete dust shell located at a similar radius. The presence of dust so close to the star may have a significant impact on the wind acceleration through radiative pressure on the grains. The 3 R* radius emerges as a major interface between the hot gaseous and dusty envelopes. The detected asymmetries strengthen previous indications that the mass loss of Betelgeuse is likely tied to the vigorous convective motions in its atmosphere.

Keywords: Stars: individual: Betelgeuse; Stars: imaging; Stars: supergiants; Stars: circumstellar matter; Techniques: high angular resolution; Techniques: polarimetric
